Characterizing the Circumgalactic Medium of Quasars at z $\sim$ 2.2 through H$\alpha$ and Ly$\alpha$ Emission

The discovery of giant quasar Ly$\alpha$ nebulae at $z>2$ has opened up the possibility to directly study in emission the Circumgalactic and Intergalactic Medium (CGM/IGM). However, the resonant nature of the Ly$\alpha$ line and its different emission mechanisms hamper the ability to constrain both the kinematics and physical properties of the CGM/IGM. Here, we present results of a pilot project aiming at the detection of CGM H$\alpha$ emission, a line which does not suffer from these limitations. To this end, we first used KCWI to detect Ly$\alpha$ emission around three bright quasars with $2.25<z<2.27$, a range which is free from bright IR sky lines for H$\alpha$, and then selected the most extended nebula for H$\alpha$ follow-up with MOSFIRE. Within the MOSFIRE slit, we detected H$\alpha$ emission extending up to 20 physical kpc with a total H$\alpha$ flux of F$_{ \textrm{H}\alpha}$=(9.5 $\pm$ 0.9) $\times$ 10$^{-18}$ erg s$^{-1}$ cm$^{-2}$. Considering the Ly$\alpha$ flux in the same region, we found F$_{ \textrm{Ly}\alpha}$/F$_{ \textrm{H}\alpha}$=3.7 $\pm$ 0.3 consistent with that obtained for the Slug Nebula at z$=2.275$ and with recombination radiation. This implies high densities or a very broad density distribution within the CGM of high-redshift quasars. Moreover, the H$\alpha$ line profile suggests the presence of multiple emitting components overlapping along our line-of-sight and relatively quiescent kinematics, which seems incompatible with either quasar outflows capable of escaping the potential well of the host halo or disk-like rotation in a massive halo ($>10^{12}$M$_{\odot}$).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
